GPU Methodologies for Numerical Partial Differential Equations

In this thesis we develop techniques to efficiently solve numerical Partial Differential Equations (PDEs) using Graphical Processing Units (GPUs). Focus is put on both performance and re--usability of the methods developed, to this end a library, cuSten, for applying finite--difference stencils to numerical grids is presented herein. On top of this various batched tridiagonal and pentadiagonal matrix solvers are discussed. These have been benchmarked against the current state of the art and shown to improve performance in the solution of numerical PDEs. A variety of other benchmarks and use cases for the GPU methodologies are presented using the Cahn--Hilliard equation as a core example, but it is emphasised the methods are completely general. Finally through the application of the GPU methodologies to the Cahn--Hilliard equation new results are presented on the growth rates of the coarsened domains. In particular a statistical model is built up using batches of simulations run on GPUs from which the growth rates are extracted, it is shown that in a finite domain that the traditionally presented results of 1/3 scaling is in fact a distribution around this value. This result is discussed in conjunction with modelling via a stochastic PDE and sheds new light on the behaviour of the Cahn--Hilliard equation in finite domains.

==> chapter5/Figures/plotDetails.txt <==
plot1 -> cahn_hilliard_T_50.0000_gamma_0.0100_wavenumber_1.0000_v_0.5000_nx_512_nC_768_nF_768.png
plot2 -> cahn_hilliard_T_50.0000_gamma_0.0100_wavenumber_1.0000_v_1.0000_nx_512_nC_768_nF_768.png

==> extern.txt <==
NEW CONTENT:

Chapter 6/7
— Add a test that changes Delta x  relative to sqrt(gamma).  Add figure, add discussion how the results depend on Delta X (Fixed)



TYPOS/CORRECTIONS/ADDITIONS 


Chapter 2 
— clarify discussion of courant limit.  Point out that limit depends on differential order of PDE, and on numerical scheme (explcit vs. implicit).  Highlight with each example whether it is merely instructional, or directly relevant to the later thesis.  Explain that implicit time-stepping is really important here to enable large Delta T (Discussion complete)
— Typos in    Eqs. (2.2), (2.3), (2.12). (Fixed)

Chapter 3
— Fig. 3.5 (benchmark):  explain more clearly what is benchmarked (i.e. not a individual matrix solve, but O(N) timesteps of the 2-D system with N^2 variables). (Fixed)
— Explain the slopes of the various curves and why they change. (Fixed)
— Figure 3.6 reword/remove the reference to Amdahl’s law (Fixed)


Chapter 5
— typos Eq. 5.13b (corner elements) (Fixed)


Chapter 6
— Fig. 6.1, add colorbar (Fixed)


Chapter 7
— clarify which parts are dimension specific (i.e. formulate LSW theory fully in D=3).  Discuss relation between  LSW in D=3  to  Cahn-Hilliard in D=2. (Fixed)

 — On page 94, the definition of P(r,t) is ambiguous in that it
      is unclear whether this refers to bubbles near the spatial point
      r, or to bubbles of radius r.  Improve.. (Fixed)

— Figure 7.14 does not explain what is shown (Fixed)


— The symbol $\gamma$ is multiply used, with distinct
        definitions on page 94 and Eq. (2.33).  Disambiguate. (Checked this, seems ok)
— The symbol 'N' is
        multiply used, sometimes denoting the number of bubbles,
        sometimes matrix size.  (e.g., compare Figs.~7.7 and 6.6).  Disambiguate. (N is used differently accross chapeters)


   — Figure 7.15 is referred to as 'space-time plot', but
        $\beta$ is not a spatial variable.  Explain clearly what is shown, and add a colorbar. (Fixed)

— The caption of Figure 7.6 states that the figure shows
          ''how the distributions [...] converge to the theory''.
          This contradicts the figure itself, and the wording in the
          paper 1911.03386 which describes the identical data with
          ``demonstrate non-agreement between the LSW theory and the
          numerical results’’.   Make descriptions consistent with arXiv article. (Fixed)
— Fix references to weak selection rules. (Fixed)
